Lagging Inference Networks and Posterior Collapse in Variational Autoencoders

The variational autoencoder (VAE) is a popular combination of deep latent variable model and accompanying variational learning technique. By using a neural inference network to approximate the model's posterior on latent variables, VAEs efficiently parameterize a lower bound on marginal data likelihood that can be optimized directly via gradient methods. In practice, however, VAE training often results in a degenerate local optimum known as "posterior collapse" where the model learns to ignore the latent variable and the approximate posterior mimics the prior. In this paper, we investigate posterior collapse from the perspective of training dynamics. We find that during the initial stages of training the inference network fails to approximate the model's true posterior, which is a moving target. As a result, the model is encouraged to ignore the latent encoding and posterior collapse occurs. Based on this observation, we propose an extremely simple modification to VAE training to reduce inference lag: depending on the model's current mutual information between latent variable and observation, we aggressively optimize the inference network before performing each model update. Despite introducing neither new model components nor significant complexity over basic VAE, our approach is able to avoid the problem of collapse that has plagued a large amount of previous work. Empirically, our approach outperforms strong autoregressive baselines on text and image benchmarks in terms of held-out likelihood, and is competitive with more complex techniques for avoiding collapse while being substantially faster.

==> mi/betaVAE_yelp_burn0_constlen_ns1_Beta0.2_0_0_783435_log_val.csv <==
kl, mi
0.0, 0.0
2.8049, 0.2292
4.2777, 0.5418
4.2330, 0.6810
4.9619, 0.8270
5.7538, 0.8325
5.6658, 1.0986
6.9023, 1.5204
8.3412, 1.4742
7.7637, 1.4043
9.5463, 1.5703
8.8002, 1.4989
8.7701, 1.6549
9.2604, 1.8708
9.3495, 2.1168
9.7336, 2.4459
9.6865, 2.5229
12.1144, 2.8032
10.6536, 2.6962
10.2764, 2.7575
11.0670, 2.8827
11.5253, 3.0172
11.3869, 2.8621
12.4318, 3.1179
9.8528, 3.0302
10.5533, 3.1928
11.3385, 3.1602
11.6775, 3.2862
12.1762, 3.3473
10.2573, 3.2736
10.9203, 3.2707
10.5838, 3.2864
10.9675, 3.2202
11.3081, 3.3052
10.6746, 3.2618
10.8784, 3.2819
10.7934, 3.2792
11.0573, 3.2794
10.9665, 3.3143
11.2497, 3.3093
11.6264, 3.3201
11.1328, 3.2612
11.5981, 3.3161
11.3488, 3.3185
11.7220, 3.2010
11.7656, 3.3193
